Prior Convictions: Black-Box Adversarial Attacks with Bandits and Priors

We study the problem of generating adversarial examples in a black-box setting in which only loss-oracle access to a model is available. We introduce a framework that conceptually unifies much of the existing work on black-box attacks, and we demonstrate that the current state-of-the-art methods are optimal in a natural sense. Despite this optimality, we show how to improve black-box attacks by bringing a new element into the problem: gradient priors. We give a bandit optimization-based algorithm that allows us to seamlessly integrate any such priors, and we explicitly identify and incorporate two examples. The resulting methods use two to four times fewer queries and fail two to five times less often than the current state-of-the-art.

==> fig/data/avg-loss/bandits-t-l2-cdf.csv <==
0 0
2.000000 0.248119
202.000000 0.451472
402.000000 0.586661
602.000000 0.698562
802.000000 0.809805
1002.000000 0.913153
1202.000000 1.012031
1402.000000 1.110017
1602.000000 1.202751
1802.000000 1.291157
2002.000000 1.378265
2202.000000 1.463290
2402.000000 1.546933
2602.000000 1.627716
2802.000000 1.706565
3002.000000 1.783864
3202.000000 1.858636
3402.000000 1.932177
3602.000000 2.006991
3802.000000 2.078550
4002.000000 2.151100
4202.000000 2.222422
4402.000000 2.289844
4602.000000 2.356378
4802.000000 2.423120
5002.000000 2.486812
5202.000000 2.551649
5402.000000 2.616548
5602.000000 2.679506
5802.000000 2.740646
6002.000000 2.801059
6202.000000 2.860080
6402.000000 2.919302
6602.000000 2.976979
6802.000000 3.034756
7002.000000 3.092057
7202.000000 3.148223
7402.000000 3.204466
7602.000000 3.260337
7802.000000 3.316181
8002.000000 3.371311
8202.000000 3.424500
8402.000000 3.479409
8602.000000 3.533728
8802.000000 3.587703
9002.000000 3.641013
9202.000000 3.693165
9402.000000 3.745630
9602.000000 3.796773
9802.000000 3.846888
10002.000000 3.898345


==> fig/data/avg-loss/bandits-t-linf-cdf.csv <==
0 0
2.000000 0.248627
202.000000 0.739705
402.000000 1.102101
602.000000 1.392004
802.000000 1.686099
1002.000000 1.985152
1202.000000 2.316291
1402.000000 2.589612
1602.000000 2.882369
1802.000000 3.165623
2002.000000 3.423270
2202.000000 3.705285
2402.000000 3.972948
2602.000000 4.196381
2802.000000 4.429623
3002.000000 4.654973
3202.000000 4.875972
3402.000000 5.101001
3602.000000 5.311244
3802.000000 5.534532
4002.000000 5.699624
4202.000000 5.923479
4402.000000 6.124550
4602.000000 6.285259
4802.000000 6.474531
5002.000000 6.629026
5202.000000 6.787977
5402.000000 6.961855
5602.000000 7.112545
5802.000000 7.247292
6002.000000 7.425523
6202.000000 7.586953
6402.000000 7.700566
6602.000000 7.838136
6802.000000 7.969519
7002.000000 8.131224
7202.000000 8.263617
7402.000000 8.396197
7602.000000 8.514194
7802.000000 8.621286
8002.000000 8.733370
8202.000000 8.846671
8402.000000 8.964190
8602.000000 9.083626
8802.000000 9.179004
9002.000000 9.306263
9202.000000 9.432791
9402.000000 9.574081
9602.000000 9.655516
9802.000000 9.763301
10002.000000 9.860273


==> fig/data/avg-loss/bandits-td-l2-cdf.csv <==
0 0
2.000000 0.250050
202.000000 0.888285
402.000000 1.298980
602.000000 1.662306
802.000000 1.988798
1002.000000 2.286147
1202.000000 2.558047
1402.000000 2.819480
1602.000000 3.062384
1802.000000 3.306859
2002.000000 3.540823
2202.000000 3.757038
2402.000000 3.965670
2602.000000 4.165758
2802.000000 4.360283
3002.000000 4.548714
3202.000000 4.726895
3402.000000 4.898690
3602.000000 5.066110
3802.000000 5.228379
4002.000000 5.389198
4202.000000 5.544319
4402.000000 5.697856
4602.000000 5.846649
4802.000000 5.992372
5002.000000 6.132842
5202.000000 6.270888
5402.000000 6.404645
5602.000000 6.536633
5802.000000 6.666416
6002.000000 6.794613
6202.000000 6.917519
6402.000000 7.037235
6602.000000 7.156774
6802.000000 7.271254
7002.000000 7.386472
7202.000000 7.499250
7402.000000 7.606841
7602.000000 7.712129
7802.000000 7.816769
8002.000000 7.921625
8202.000000 8.023304
8402.000000 8.123519
8602.000000 8.223943
8802.000000 8.320438
9002.000000 8.416383
9202.000000 8.510136
9402.000000 8.603447
9602.000000 8.692955
9802.000000 8.782239
10002.000000 8.869195


==> fig/data/avg-loss/bandits-td-linf-cdf.csv <==
0 0
2.000000 0.255034
202.000000 2.197789
402.000000 3.055990
602.000000 3.712613
802.000000 4.388906
1002.000000 4.902036
1202.000000 5.425128
1402.000000 5.848888
1602.000000 6.307633
1802.000000 6.682086
2002.000000 7.065425
2202.000000 7.375916
2402.000000 7.665653
2602.000000 7.993496
2802.000000 8.251341
3002.000000 8.439746
3202.000000 8.704768
3402.000000 8.974534
3602.000000 9.164024
3802.000000 9.372123
4002.000000 9.674781
4202.000000 9.875243
4402.000000 10.068218
4602.000000 10.272906
4802.000000 10.425530
5002.000000 10.588239
5202.000000 10.748963
5402.000000 10.937954
5602.000000 11.085436
5802.000000 11.233515
6002.000000 11.379297
6202.000000 11.548745
6402.000000 11.643773
6602.000000 11.801061
6802.000000 11.918129
7002.000000 12.051105
7202.000000 12.214301
7402.000000 12.286019
7602.000000 12.427443
7802.000000 12.556063
8002.000000 12.622355
8202.000000 12.718273
8402.000000 12.829755
8602.000000 12.957356
8802.000000 13.066427
9002.000000 13.204998
9202.000000 13.281327
9402.000000 13.333110
9602.000000 13.440798
9802.000000 13.565688
9998.000000 13.635821


==> fig/data/avg-loss/nes-l2-cdf.csv <==
0 0
10.000000 0.249365
110.000000 0.277022
210.000000 0.305620
310.000000 0.337152
410.000000 0.369173
510.000000 0.403571
610.000000 0.440712
710.000000 0.478565
810.000000 0.517770
910.000000 0.560558
1010.000000 0.602826
1110.000000 0.647716
1210.000000 0.694539
1310.000000 0.741421
1410.000000 0.790044
1510.000000 0.840512
1610.000000 0.892108
1710.000000 0.945770
1810.000000 1.000759
1910.000000 1.054797
2010.000000 1.110911
2110.000000 1.168901
2210.000000 1.227117
2310.000000 1.288191
2410.000000 1.348250
2510.000000 1.409728
2610.000000 1.473071
2710.000000 1.535502
2810.000000 1.591499
2910.000000 1.635760
3010.000000 1.675910
3110.000000 1.713677
3210.000000 1.750740
3310.000000 1.787086
3410.000000 1.823787
3510.000000 1.856862
3610.000000 1.891402
3710.000000 1.926138
3810.000000 1.960961
3910.000000 1.995141
4010.000000 2.026340
4110.000000 2.058889
4210.000000 2.090390
4310.000000 2.121412
4410.000000 2.151888
4510.000000 2.181886
4610.000000 2.213278
4710.000000 2.242449
4810.000000 2.272073
4910.000000 2.301492
5010.000000 2.330768
5110.000000 2.358269
5210.000000 2.388833
5310.000000 2.416608
5410.000000 2.441635
5510.000000 2.469272
5610.000000 2.496139
5710.000000 2.523092
5810.000000 2.549066
5910.000000 2.575394
6010.000000 2.599826
6110.000000 2.624742
6210.000000 2.648512
6310.000000 2.674395
6410.000000 2.700419
6510.000000 2.724642
6610.000000 2.748552
6710.000000 2.772384
6810.000000 2.795074
6910.000000 2.819562
7010.000000 2.842290
7110.000000 2.864393
7210.000000 2.886767
7310.000000 2.909151
7410.000000 2.931391
7510.000000 2.951579
7610.000000 2.972271
7710.000000 2.994379
7810.000000 3.015673
7910.000000 3.036075
8010.000000 3.056269
8110.000000 3.076477
8210.000000 3.096526
8310.000000 3.116839
8410.000000 3.134750
8510.000000 3.156193
8610.000000 3.176311
8710.000000 3.196485
8810.000000 3.217761
8910.000000 3.236916
9010.000000 3.254512
9110.000000 3.273507
9210.000000 3.289727
9310.000000 3.306940
9410.000000 3.324868
9510.000000 3.339166
9610.000000 3.356521
9710.000000 3.373593
9810.000000 3.389843
9910.000000 3.407147
10010.000000 3.424012


==> fig/data/avg-loss/nes-linf-cdf.csv <==
0 0
100.000000 0.340064
200.000000 0.461297
300.000000 0.606984
400.000000 0.783059
500.000000 0.964011
600.000000 1.132585
700.000000 1.326676
800.000000 1.482980
900.000000 1.655401
1000.000000 1.791207
1100.000000 1.950076
1200.000000 2.096395
1300.000000 2.244512
1400.000000 2.364916
1500.000000 2.505931
1600.000000 2.614197
1700.000000 2.731931
1800.000000 2.828464
1900.000000 2.936602
2000.000000 3.030580
2100.000000 3.120451
2200.000000 3.214730
2300.000000 3.308672
2400.000000 3.385906
2500.000000 3.479001
2600.000000 3.546516
2700.000000 3.616784
2800.000000 3.671850
2900.000000 3.747520
3000.000000 3.812963
3100.000000 3.892334
3200.000000 3.936482
3300.000000 3.987963
3400.000000 4.039812
3500.000000 4.094689
3600.000000 4.137171
3700.000000 4.199821
3800.000000 4.247088
3900.000000 4.310067
4000.000000 4.348221
4100.000000 4.391434
4200.000000 4.432878
4300.000000 4.481736
4400.000000 4.517863
4500.000000 4.561968
4600.000000 4.580830
4700.000000 4.625360
4800.000000 4.660749
4900.000000 4.700999
5000.000000 4.733965
5100.000000 4.771879
5200.000000 4.805595
5300.000000 4.828454
5400.000000 4.864267
5500.000000 4.878901
5600.000000 4.900255
5700.000000 4.959476
5800.000000 4.979857
5900.000000 4.998668
6000.000000 5.018175
6100.000000 5.039208
6200.000000 5.053504
6300.000000 5.077150
6400.000000 5.103666
6500.000000 5.135787
6600.000000 5.157459
6700.000000 5.181882
6800.000000 5.195885
6900.000000 5.206793
7000.000000 5.221064
7100.000000 5.249856
7200.000000 5.264500
7300.000000 5.271387
7400.000000 5.282735
7500.000000 5.296950
7600.000000 5.317260
7700.000000 5.331140
7800.000000 5.347022
7900.000000 5.350682
8000.000000 5.359550
8100.000000 5.393779
8200.000000 5.401246
8300.000000 5.409218
8400.000000 5.408572
8500.000000 5.450788
8600.000000 5.445184
8700.000000 5.449194
8800.000000 5.455798
8900.000000 5.457424
9000.000000 5.472588
9100.000000 5.492424
9200.000000 5.492494
9300.000000 5.511693
9400.000000 5.535831
9500.000000 5.538418
9600.000000 5.542255
9700.000000 5.548267
9800.000000 5.555099
9900.000000 5.571471
10000.000000 5.595809
10100.000000 5.601869


==> fig/data/avgq-vs-success-2/nes-linf-cdf.csv <==
0.000000 0.308777
50.980392 0.325656
89.855072 0.365283
147.368423 0.397568
198.319321 0.393285
217.322830 0.444457
257.746490 0.469491
284.105957 0.491898
333.532928 0.505482
353.179199 0.543757
381.767944 0.572772
404.812836 0.611205
448.989899 0.626624
457.500000 0.666987
498.086121 0.689337
516.901428 0.703791
541.743103 0.723683
582.743347 0.720617
609.090881 0.712994
620.171692 0.738316
660.416687 0.747996
672.314026 0.760043
697.154480 0.795488
710.080627 0.810974
743.478271 0.814915
750.393677 0.844395
771.984436 0.872182
786.872559 0.894892
794.615356 0.917385
826.515137 0.908839
858.955200 0.921635
900.000000 0.862542
941.366882 0.871927
958.214294 0.872393
966.903931 0.894841
984.805664 0.874677
1003.157898 0.881499
1012.587402 0.880438
1022.299622 0.870283
1032.291626 0.875944
1042.560547 0.888786
1053.103394 0.896962
1053.103394 0.905261
1064.261108 0.901263
1109.491577 0.872042
1109.491577 0.885080
1109.491577 0.900467
1121.621582 0.919890
1146.308716 0.927900
1158.862915 0.927021
1171.666626 0.935839
1184.717651 0.936337
1211.221069 0.917155
1211.221069 0.931327
1238.688477 0.898779
1238.688477 0.900992
1238.688477 0.920378
1253.267944 0.906639
1253.267944 0.915883
1268.403931 0.917653
1283.766235 0.895511
1283.766235 0.904710
1299.676392 0.919797
1299.676392 0.927285
1299.676392 0.941725
1299.676392 0.947393
1316.774170 0.950052
1316.774170 0.949729
1316.774170 0.962703
1334.726685 0.970880
1370.926514 0.953036
1389.171997 0.955165
1389.171997 0.960152
1389.171997 0.968787
1389.171997 0.975202
1389.171997 0.976976
1408.888916 0.967619
1408.888916 0.971659
1429.113892 0.966676
1449.526855 0.979632
1449.526855 0.973895
1449.526855 0.980810
1470.754761 0.977341
1492.162964 0.985315
1492.162964 0.991596
1492.162964 0.994127
1492.162964 0.989794
1492.162964 0.993418
1492.162964 1.010014
1492.162964 1.012935
1492.162964 1.019784
1492.162964 1.029531
1492.162964 1.033901
1492.162964 1.031971
1492.162964 1.028717
1492.162964 1.032904
1517.500000 1.033941
1517.500000 1.046383
1543.302124 1.047733
1569.254639 1.052222
1569.254639 1.064507


==> fig/data/avgq-vs-success/banditst-l2-cdf.csv <==
0 0
83.000000 0.123711
163.378372 0.190722
221.688889 0.231959
290.514282 0.270619
352.854706 0.301546
415.078125 0.329897
442.469696 0.340206
508.170227 0.363402
548.821899 0.376289
593.562927 0.389175
632.890320 0.399485
695.788818 0.414948
741.309082 0.425258
765.676636 0.430412
802.517639 0.438144
842.289001 0.445876
884.431824 0.453608
927.754211 0.461340
1018.032410 0.476804
1093.463135 0.489691
1156.453613 0.500000
1203.705566 0.507732
1269.323364 0.518041
1304.009888 0.523196
1321.460815 0.525773
1394.528809 0.536082
1466.801880 0.546392
1559.087524 0.559278
1615.709106 0.567010
1672.780273 0.574742
1750.643188 0.585052
1790.960693 0.590206
1831.740234 0.595361
1913.863770 0.605670
1976.865601 0.613402
2019.441650 0.618557
2085.440430 0.626289
2107.368896 0.628866
2175.522217 0.636598
2175.522217 0.636598
2175.522217 0.636598
2224.770996 0.641753
2324.790527 0.652062
2349.692871 0.654639
2375.678467 0.657216
2402.218750 0.659794
2533.072754 0.672680
2560.015381 0.675258
2586.798584 0.677835
2586.798584 0.677835


==> fig/data/avgq-vs-success/banditst-linf-cdf.csv <==
0 0
2.000000 0.005155
81.413330 0.193299
134.435638 0.260309
220.000000 0.337629
311.629639 0.417526
408.590668 0.497423
447.756104 0.528351
530.343628 0.585052
594.065857 0.626289
628.573730 0.646907
673.746155 0.670103
716.708984 0.690722
757.461792 0.708763
801.368774 0.726804
853.717224 0.747423
874.593872 0.755155
955.388184 0.783505
992.951477 0.796392
1032.942627 0.809278
1082.043701 0.824742
1107.795654 0.832474
1144.330322 0.842784
1163.531860 0.847938
1173.624268 0.850515
1184.096680 0.853093
1217.634766 0.860825
1263.520752 0.871134
1310.801147 0.881443
1348.098511 0.889175
1360.497070 0.891753
1360.497070 0.891753
1360.497070 0.891753
1360.497070 0.891753
1375.365967 0.894330
1406.022949 0.899485
1453.079590 0.907216
1501.104248 0.914948
1533.837524 0.920103
1550.413452 0.922680
1567.493042 0.925258
1585.300049 0.927835
1603.301880 0.930412
1658.516479 0.938144
1658.516479 0.938144
1696.907104 0.943299
1716.288818 0.945876
1736.298950 0.948454
1756.812988 0.951031
1756.812988 0.951031
1778.464844 0.953608
1800.544434 0.956186


==> fig/data/avgq-vs-success/banditstd-l2-cdf.csv <==
0 0
76.433960 0.273196
133.208328 0.371134
176.134964 0.420103
233.530060 0.471649
268.062164 0.497423
324.164246 0.533505
389.072083 0.572165
469.924683 0.615979
523.504028 0.644330
540.110657 0.652062
594.053406 0.675258
613.358521 0.682990
641.702576 0.693299
672.754578 0.703608
721.103943 0.719072
754.544189 0.729381
815.151733 0.747423
861.091553 0.760309
899.398010 0.770619
928.894043 0.778351
960.216370 0.786082
1025.228271 0.801546
1036.224365 0.804124
1071.085693 0.811856
1107.710693 0.819588
1170.365356 0.832474
1208.116577 0.840206
1247.811523 0.847938
1247.811523 0.847938
1247.811523 0.847938
1247.811523 0.847938
1293.174683 0.855670
1293.174683 0.855670
1309.171143 0.858247
1309.171143 0.858247
1326.766479 0.860825
1362.541626 0.865979
1362.541626 0.865979
1362.541626 0.865979
1362.541626 0.865979
1362.541626 0.865979
1403.757446 0.871134
1424.648926 0.873711
1467.061523 0.878866
1489.029297 0.881443
1511.346924 0.884021
1578.410400 0.891753
1578.410400 0.891753
1601.763672 0.894330
1649.386841 0.899485


==> fig/data/avgq-vs-success/banditstd-linf-cdf.csv <==
0 0
2.000000 0.007732
45.848484 0.510309
97.502007 0.641753
129.362961 0.695876
163.923340 0.739691
208.052460 0.786082
249.143753 0.824742
277.957458 0.847938
306.860535 0.868557
322.979462 0.878866
336.622101 0.886598
372.735046 0.904639
394.366211 0.914948
406.106445 0.920103
419.169922 0.925258
426.333344 0.927835
441.441986 0.932990
457.076935 0.938144
473.972687 0.943299
482.795654 0.945876
491.820648 0.948454
491.820648 0.948454
512.059448 0.953608
512.059448 0.953608
534.704285 0.958763
558.176453 0.963918
582.132996 0.969072
594.907166 0.971649
607.735474 0.974227
607.735474 0.974227
607.735474 0.974227
607.735474 0.974227
607.735474 0.974227
607.735474 0.974227
623.820557 0.976804
623.820557 0.976804
623.820557 0.976804
623.820557 0.976804
623.820557 0.976804
623.820557 0.976804
623.820557 0.976804
663.007874 0.981959
663.007874 0.981959
663.007874 0.981959
663.007874 0.981959
684.356018 0.984536
684.356018 0.984536
684.356018 0.984536
684.356018 0.984536
684.356018 0.984536
684.356018 0.984536


==> fig/data/avgq-vs-success/bt-l2-cdf.csv <==
0 0.281216
78.468086 0.331157
161.378372 0.346344
215.415726 0.376683
288.514282 0.380493
350.854706 0.392640
413.078125 0.393546
440.469696 0.412830
506.170227 0.421702
546.821899 0.438462
591.562927 0.458514
630.890320 0.479395
693.788818 0.483051
727.963440 0.500711
763.676636 0.520069
800.517639 0.535003
840.289001 0.551876
882.431824 0.554064
925.754211 0.570484
1016.032410 0.578620
1091.463135 0.578786
1138.673584 0.591166
1201.705566 0.600195
1267.323364 0.608405
1302.009888 0.621434
1319.460815 0.637393
1392.528809 0.636152
1464.801880 0.644126
1557.087524 0.644217
1613.709106 0.653749
1670.780273 0.660735
1748.643188 0.671030
1788.960693 0.688583
1829.740234 0.706568
1911.863770 0.703043
1974.865601 0.714582
2017.441650 0.733977
2083.440430 0.737159
2105.368896 0.747754
2173.522217 0.763643
2173.522217 0.787305
2173.522217 0.810399
2222.770996 0.811871
2322.790527 0.807291
2347.692871 0.826111
2373.678467 0.847702
2400.218750 0.860007
2531.072754 0.850455
2558.015381 0.874160
2584.798584 0.890207
2584.798584 0.913007


==> fig/data/avgq-vs-success/bt-linf-cdf.csv <==
0.000000 0.280978
79.413330 0.359312
132.435638 0.441775
218.000000 0.519249
309.629639 0.581056
406.590668 0.584604
445.756104 0.679812
528.343628 0.682452
592.065857 0.720201
626.573730 0.782952
671.746155 0.825484
714.708984 0.873712
755.461792 0.929869
799.368774 0.978271
851.717224 0.998265
872.593872 1.071844
953.388184 1.027919
990.951477 1.028410
1030.942627 1.050187
1080.043701 1.081123
1105.795654 1.103199
1142.330322 1.127447
1161.531860 1.165692
1171.624268 1.220989
1182.096680 1.266988
1215.634766 1.288651
1261.520752 1.293473
1308.801147 1.288599
1333.732544 1.352157
1358.497070 1.356106
1358.497070 1.418083
1358.497070 1.468975
1358.497070 1.527079
1373.365967 1.590863
1404.022949 1.599658
1451.079590 1.560889
1499.104248 1.526739
1531.837524 1.483279
1548.413452 1.513593
1565.493042 1.536319
1583.300049 1.547239
1601.301880 1.510457
1656.516479 1.560436
1656.516479 1.606562
1694.907104 1.652824
1714.288818 1.652371
1734.298950 1.700373
1754.812988 1.638189
1754.812988 1.691710
1776.464844 1.643199
1798.544434 1.590239


==> fig/data/avgq-vs-success/btd-l2-cdf.csv <==
0 0.283590
74.433960 0.381287
131.208328 0.416682
174.134964 0.469554
231.530060 0.505449
266.062164 0.577107
317.902924 0.604197
387.072083 0.620869
467.924683 0.618761
521.504028 0.640281
538.110657 0.696766
592.053406 0.716048
611.358521 0.761785
639.702576 0.803927
670.754578 0.866874
719.103943 0.897549
752.544189 0.924213
813.151733 0.909739
859.091553 0.910019
897.398010 0.900582
926.894043 0.950155
958.216370 0.974080
1023.228271 0.962068
1034.224365 0.980990
1069.085693 1.032836
1105.710693 1.020796
1168.365356 0.996129
1206.116577 1.002128
1245.811523 1.014550
1245.811523 1.054302
1245.811523 1.095445
1245.811523 1.136883
1291.174683 1.110516
1291.174683 1.147334
1307.171143 1.185215
1307.171143 1.223407
1324.766479 1.262548
1360.541626 1.279172
1360.541626 1.319193
1360.541626 1.361202
1360.541626 1.400749
1360.541626 1.439829
1401.757446 1.414038
1422.648926 1.460449
1465.061523 1.478402
1487.029297 1.531763
1509.346924 1.573170
1576.410400 1.509227
1576.410400 1.543278
1599.763672 1.538633
1647.386841 1.493848


==> fig/data/avgq-vs-success/btd-linf-cdf.csv <==
0.000000 0.289285
43.848484 0.521900
95.502007 0.542509
125.605949 0.577919
161.923340 0.626385
206.052460 0.701729
247.143753 0.723415
272.530487 0.773021
304.860535 0.791450
320.979462 0.802198
334.622101 0.861957
365.508575 0.832775
392.366211 0.727790
404.106445 0.752443
417.169922 0.743052
424.333344 0.877781
439.441986 0.972311
455.076935 1.049977
471.972687 1.008040
480.795654 1.050074
489.820648 1.052852
489.820648 1.118450
510.059448 1.150802
510.059448 1.278429
532.704285 1.185743
556.176453 1.192700
580.132996 1.087358
592.907166 1.093893
605.735474 1.120647
605.735474 1.140766
605.735474 1.175797
605.735474 1.189423
605.735474 1.251002
605.735474 1.308113
621.820557 1.338096
621.820557 1.302317
621.820557 1.352423
621.820557 1.404094
621.820557 1.453252
621.820557 1.549387
621.820557 1.584280
661.007874 1.273532
661.007874 1.290633
661.007874 1.349403
661.007874 1.347306
682.356018 1.083618
682.356018 1.127914
682.356018 1.170338
682.356018 1.148272
682.356018 1.259342
682.356018 1.290519


==> fig/data/avgq-vs-success/nes-l2-cdf.csv <==
0 0
70.000000 0.015464
123.076920 0.033505
171.052628 0.048969
227.777771 0.069588
282.000000 0.090206
341.363647 0.113402
379.000000 0.128866
446.333344 0.154639
495.882355 0.175258
539.466675 0.193299
577.654297 0.208763
617.586182 0.224227
665.106384 0.242268
699.898987 0.255155
743.904785 0.270619
775.229370 0.280928
842.118652 0.304124
864.545471 0.311856
926.744202 0.332474
958.721802 0.342784
1006.618713 0.358247
1031.619690 0.365979
1031.619690 0.365979
1050.208374 0.371134
1088.108154 0.381443
1117.350952 0.389175
1147.467529 0.396907
1188.860718 0.407216
1219.813721 0.414948
1241.533691 0.420103
1263.575806 0.425258
1297.559570 0.432990
1320.411743 0.438144
1320.411743 0.438144
1345.406982 0.443299
1345.406982 0.443299
1384.914307 0.451031
1450.833374 0.463918
1477.142822 0.469072
1477.142822 0.469072
1477.142822 0.469072
1491.912598 0.471649
1536.666626 0.479381
1581.534424 0.487113
1656.185547 0.500000
1656.185547 0.500000
1656.185547 0.500000
1687.653076 0.505155
1735.427124 0.512887
1751.699951 0.515464
1768.059692 0.518041
1768.059692 0.518041
1785.346558 0.520619
1803.202026 0.523196
1821.127441 0.525773
1821.127441 0.525773
1858.446655 0.530928
1895.865356 0.536082
1895.865356 0.536082
1934.476196 0.541237
1934.476196 0.541237
1993.568115 0.548969
2013.504639 0.551546
2033.627930 0.554124
2033.627930 0.554124
2054.768555 0.556701
2097.110107 0.561856
2180.990967 0.572165
2222.767822 0.577320
2243.644531 0.579897
2243.644531 0.579897
2265.619385 0.582474
2265.619385 0.582474
2288.061768 0.585052
2355.565186 0.592784
2378.095215 0.595361
2378.095215 0.595361
2447.521484 0.603093
2470.723389 0.605670
2470.723389 0.605670
2494.364502 0.608247
2494.364502 0.608247
2518.902832 0.610825
2543.571533 0.613402
2543.571533 0.613402
2568.953857 0.615979
2594.166748 0.618557
2594.166748 0.618557
2594.166748 0.618557
2620.539307 0.621134
2620.539307 0.621134
2620.539307 0.621134
2647.851318 0.623711
2675.514404 0.626289
2675.514404 0.626289
2703.934326 0.628866
2732.326416 0.631443
2789.028320 0.636598
2817.620850 0.639175
2817.620850 0.639175


==> fig/data/avgq-vs-success/nes-linf-cdf.csv <==
0 0
100.000000 0.064433
150.980392 0.131443
189.855072 0.177835
247.368423 0.244845
298.319321 0.306701
317.322830 0.327320
357.746490 0.365979
384.105957 0.389175
433.532928 0.430412
453.179199 0.445876
481.767944 0.466495
504.812836 0.481959
548.989899 0.510309
557.500000 0.515464
598.086121 0.538660
616.901428 0.548969
641.743103 0.561856
682.743347 0.582474
709.090881 0.595361
720.171692 0.600515
760.416687 0.618557
772.314026 0.623711
797.154480 0.634021
810.080627 0.639175
843.478271 0.652062
850.393677 0.654639
871.984436 0.662371
886.872559 0.667526
894.615356 0.670103
926.515137 0.680412
958.955200 0.690722
1000.000000 0.703608
1041.366882 0.716495
1058.214294 0.721649
1066.903931 0.724227
1084.805664 0.729381
1103.157898 0.734536
1112.587402 0.737113
1122.299622 0.739691
1132.291626 0.742268
1142.560547 0.744845
1153.103394 0.747423
1153.103394 0.747423
1164.261108 0.750000
1209.491577 0.760309
1209.491577 0.760309
1209.491577 0.760309
1221.621582 0.762887
1246.308716 0.768041
1258.862915 0.770619
1271.666626 0.773196
1284.717651 0.775773
1311.221069 0.780928
1311.221069 0.780928
1338.688477 0.786082
1338.688477 0.786082
1338.688477 0.786082
1353.267944 0.788660
1353.267944 0.788660
1368.403931 0.791237
1383.766235 0.793814
1383.766235 0.793814
1399.676392 0.796392
1399.676392 0.796392
1399.676392 0.796392
1399.676392 0.796392
1416.774170 0.798969
1416.774170 0.798969
1416.774170 0.798969
1434.726685 0.801546
1470.926514 0.806701
1489.171997 0.809278
1489.171997 0.809278
1489.171997 0.809278
1489.171997 0.809278
1489.171997 0.809278
1508.888916 0.811856
1508.888916 0.811856
1529.113892 0.814433
1549.526855 0.817010
1549.526855 0.817010
1549.526855 0.817010
1570.754761 0.819588
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1592.162964 0.822165
1617.500000 0.824742
1617.500000 0.824742
1643.302124 0.827320
1669.254639 0.829897
1669.254639 0.829897


==> fig/data/cosine-dists/bandits-t-l2.csv <==
0 0
2.000000 0.001541
202.000000 0.014059
402.000000 0.019705
602.000000 0.023942
802.000000 0.027527
1002.000000 0.030678
1202.000000 0.033520
1402.000000 0.036101
1602.000000 0.038535
1802.000000 0.040659
2002.000000 0.042691
2202.000000 0.044650
2402.000000 0.046469
2602.000000 0.048213
2802.000000 0.049877
3002.000000 0.051536
3202.000000 0.053214
3402.000000 0.054811
3602.000000 0.056275
3802.000000 0.057575
4002.000000 0.058895
4202.000000 0.060277
4402.000000 0.061551
4602.000000 0.062753
4802.000000 0.064013
5002.000000 0.065224
5202.000000 0.066350
5402.000000 0.067494
5602.000000 0.068582
5802.000000 0.069729
6002.000000 0.070687
6202.000000 0.071698
6402.000000 0.072666
6602.000000 0.073647
6802.000000 0.074520
7002.000000 0.075495
7202.000000 0.076260
7402.000000 0.077231
7602.000000 0.078202
7802.000000 0.079089
8002.000000 0.079977
8202.000000 0.080749
8402.000000 0.081536
8602.000000 0.082360
8802.000000 0.083277
9002.000000 0.083838
9202.000000 0.084575
9402.000000 0.085256
9602.000000 0.085999
9802.000000 0.086755
10002.000000 0.087366


==> fig/data/cosine-dists/bandits-t-linf.csv <==
0 0
2.000000 0.001452
202.000000 0.008071
402.000000 0.010341
602.000000 0.012395
802.000000 0.013869
1002.000000 0.015146
1202.000000 0.016465
1402.000000 0.017386
1602.000000 0.018325
1802.000000 0.019467
2002.000000 0.020063
2202.000000 0.020986
2402.000000 0.021908
2602.000000 0.022520
2802.000000 0.023257
3002.000000 0.023801
3202.000000 0.024606
3402.000000 0.024789
3602.000000 0.025530
3802.000000 0.025935
4002.000000 0.026533
4202.000000 0.027014
4402.000000 0.027489
4602.000000 0.027804
4802.000000 0.028114
5002.000000 0.028350
5202.000000 0.028882
5402.000000 0.029567
5602.000000 0.029665
5802.000000 0.030233
6002.000000 0.030352
6202.000000 0.031033
6402.000000 0.031477
6602.000000 0.031299
6802.000000 0.031668
7002.000000 0.031547
7202.000000 0.032084
7402.000000 0.032227
7602.000000 0.032655
7802.000000 0.032618
8002.000000 0.032718
8202.000000 0.033346
8402.000000 0.033521
8602.000000 0.034049
8802.000000 0.034189
9002.000000 0.034608
9202.000000 0.034562
9402.000000 0.034965
9602.000000 0.035258
9802.000000 0.035512
9998.000000 0.035239


==> fig/data/cosine-dists/bandits-td-l2.csv <==
0 0
2.000000 0.003136
202.000000 0.031507
402.000000 0.041955
602.000000 0.049293
802.000000 0.055263
1002.000000 0.060770
1202.000000 0.065316
1402.000000 0.069362
1602.000000 0.072470
1802.000000 0.075859
2002.000000 0.079402
2202.000000 0.082591
2402.000000 0.084657
2602.000000 0.087016
2802.000000 0.088618
3002.000000 0.091212
3202.000000 0.092924
3402.000000 0.095270
3602.000000 0.097015
3802.000000 0.098606
4002.000000 0.100731
4202.000000 0.102623
4402.000000 0.103679
4602.000000 0.105273
4802.000000 0.106720
5002.000000 0.107978
5202.000000 0.110022
5402.000000 0.110697
5602.000000 0.111949
5802.000000 0.113618
6002.000000 0.115130
6202.000000 0.117092
6402.000000 0.117780
6602.000000 0.119108
6802.000000 0.119767
7002.000000 0.120716
7202.000000 0.122238
7402.000000 0.123312
7602.000000 0.124366
7802.000000 0.125688
8002.000000 0.126513
8202.000000 0.127905
8402.000000 0.128915
8602.000000 0.129697
8802.000000 0.131013
9002.000000 0.132014
9202.000000 0.132904
9402.000000 0.133940
9602.000000 0.135234
9802.000000 0.136230
10002.000000 0.136635


==> fig/data/cosine-dists/bandits-td-linf.csv <==
0 0
2.000000 0.003458
202.000000 0.016969
402.000000 0.019418
602.000000 0.021611
802.000000 0.024202
1002.000000 0.025772
1202.000000 0.027887
1402.000000 0.028135
1602.000000 0.029525
1802.000000 0.030751
2002.000000 0.031890
2202.000000 0.032835
2402.000000 0.032910
2602.000000 0.034280
2802.000000 0.035508
3002.000000 0.036630
3202.000000 0.036769
3402.000000 0.038369
3602.000000 0.039327
3802.000000 0.039396
4002.000000 0.040000
4202.000000 0.041787
4402.000000 0.041889
4602.000000 0.041856
4802.000000 0.043404
5002.000000 0.044005
5202.000000 0.044182
5402.000000 0.044332
5602.000000 0.044892
5802.000000 0.044700
6002.000000 0.044606
6202.000000 0.046301
6402.000000 0.046485
6602.000000 0.048404
6802.000000 0.047885
7002.000000 0.048858
7202.000000 0.049500
7402.000000 0.050822
7602.000000 0.050315
7802.000000 0.050158
8002.000000 0.050042
8202.000000 0.052498
8402.000000 0.051707
8602.000000 0.051460
8802.000000 0.052210
9002.000000 0.052393
9202.000000 0.052698
9402.000000 0.053027
9602.000000 0.053946
9802.000000 0.053469
9998.000000 0.054676


==> fig/data/cosine-dists/nes-l2.csv <==
0 0
10.000000 0.004205
110.000000 0.004078
210.000000 0.004020
310.000000 0.004143
410.000000 0.004015
510.000000 0.004069
610.000000 0.004183
710.000000 0.004208
810.000000 0.004148
910.000000 0.004292
1010.000000 0.004133
1110.000000 0.003992
1210.000000 0.003864
1310.000000 0.004179
1410.000000 0.004142
1510.000000 0.004094
1610.000000 0.004241
1710.000000 0.004087
1810.000000 0.004336
1910.000000 0.003981
2010.000000 0.004045
2110.000000 0.004068
2210.000000 0.004167
2310.000000 0.004249
2410.000000 0.004268
2510.000000 0.003945
2610.000000 0.004345
2710.000000 0.004208
2810.000000 0.004179
2910.000000 0.004070
3010.000000 0.004186
3110.000000 0.004394
3210.000000 0.004180
3310.000000 0.004117
3410.000000 0.004119
3510.000000 0.004051
3610.000000 0.004180
3710.000000 0.004182
3810.000000 0.004227
3910.000000 0.004062
4010.000000 0.004013
4110.000000 0.004182
4210.000000 0.003959
4310.000000 0.004037
4410.000000 0.003829
4510.000000 0.003951
4610.000000 0.004081
4710.000000 0.003927
4810.000000 0.004175
4910.000000 0.004300
5010.000000 0.004160
5110.000000 0.004043
5210.000000 0.004052
5310.000000 0.004084
5410.000000 0.004002
5510.000000 0.004265
5610.000000 0.004070
5710.000000 0.004279
5810.000000 0.004017
5910.000000 0.004057
6010.000000 0.003859
6110.000000 0.004013
6210.000000 0.004076
6310.000000 0.004025
6410.000000 0.003990
6510.000000 0.004155
6610.000000 0.004113
6710.000000 0.004143
6810.000000 0.004134
6910.000000 0.004216
7010.000000 0.003843
7110.000000 0.004227
7210.000000 0.004178
7310.000000 0.004094
7410.000000 0.004086
7510.000000 0.004194
7610.000000 0.004162
7710.000000 0.003970
7810.000000 0.003936
7910.000000 0.004201
8010.000000 0.004105
8110.000000 0.004117
8210.000000 0.004130
8310.000000 0.004174
8410.000000 0.003865
8510.000000 0.004013
8610.000000 0.003991
8710.000000 0.004143
8810.000000 0.004086
8910.000000 0.004322
9010.000000 0.004132
9110.000000 0.004198
9210.000000 0.004187
9310.000000 0.004212
9410.000000 0.004095
9510.000000 0.003943
9610.000000 0.004055
9710.000000 0.004336
9810.000000 0.004127
9910.000000 0.004243
10010.000000 0.004233


==> fig/data/cosine-dists/nes-linf.csv <==
0 0
100.000000 0.013576
200.000000 0.013649
300.000000 0.013485
400.000000 0.013699
500.000000 0.013618
600.000000 0.013578
700.000000 0.013695
800.000000 0.013666
900.000000 0.013485
1000.000000 0.013487
1100.000000 0.013634
1200.000000 0.013545
1300.000000 0.013432
1400.000000 0.013621
1500.000000 0.013525
1600.000000 0.013340
1700.000000 0.013654
1800.000000 0.013485
1900.000000 0.013435
2000.000000 0.013651
2100.000000 0.013779
2200.000000 0.013558
2300.000000 0.013578
2400.000000 0.013632
2500.000000 0.013669
2600.000000 0.013554
2700.000000 0.013612
2800.000000 0.013693
2900.000000 0.013414
3000.000000 0.013655
3100.000000 0.013697
3200.000000 0.013331
3300.000000 0.013371
3400.000000 0.013378
3500.000000 0.013593
3600.000000 0.013613
3700.000000 0.013743
3800.000000 0.013491
3900.000000 0.013584
4000.000000 0.013723
4100.000000 0.013504
4200.000000 0.013491
4300.000000 0.013608
4400.000000 0.013486
4500.000000 0.013764
4600.000000 0.013646
4700.000000 0.013631
4800.000000 0.013715
4900.000000 0.013557
5000.000000 0.013613
5100.000000 0.013764
5200.000000 0.013339
5300.000000 0.013422
5400.000000 0.013511
5500.000000 0.013708
5600.000000 0.013383
5700.000000 0.013446
5800.000000 0.013564
5900.000000 0.013512
6000.000000 0.013480
6100.000000 0.013707
6200.000000 0.013531
6300.000000 0.013534
6400.000000 0.013486
6500.000000 0.013570
6600.000000 0.013468
6700.000000 0.013432
6800.000000 0.013610
6900.000000 0.013650
7000.000000 0.013493
7100.000000 0.013579
7200.000000 0.013545
7300.000000 0.013419
7400.000000 0.013575
7500.000000 0.013418
7600.000000 0.013595
7700.000000 0.013777
7800.000000 0.013708
7900.000000 0.013555
8000.000000 0.013598
8100.000000 0.013671
8200.000000 0.013418
8300.000000 0.013686
8400.000000 0.013468
8500.000000 0.013411
8600.000000 0.013505
8700.000000 0.013579
8800.000000 0.013574
8900.000000 0.013459
9000.000000 0.013650
9100.000000 0.013484
9200.000000 0.013679
9300.000000 0.013488
9400.000000 0.013623
9500.000000 0.013653
9600.000000 0.013590
9700.000000 0.013602
9800.000000 0.013598
9900.000000 0.013562


==> fig/data/success-cdf/bandits-t-l2.csv <==
0 0
2.000000 0.000000
202.000000 0.123711
402.000000 0.190722
602.000000 0.231959
802.000000 0.270619
1002.000000 0.301546
1202.000000 0.329897
1402.000000 0.340206
1602.000000 0.363402
1802.000000 0.376289
2002.000000 0.389175
2202.000000 0.399485
2402.000000 0.414948
2602.000000 0.425258
2802.000000 0.430412
3002.000000 0.438144
3202.000000 0.445876
3402.000000 0.453608
3602.000000 0.461340
3802.000000 0.476804
4002.000000 0.489691
4202.000000 0.500000
4402.000000 0.507732
4602.000000 0.518041
4802.000000 0.523196
5002.000000 0.525773
5202.000000 0.536082
5402.000000 0.546392
5602.000000 0.559278
5802.000000 0.567010
6002.000000 0.574742
6202.000000 0.585052
6402.000000 0.590206
6602.000000 0.595361
6802.000000 0.605670
7002.000000 0.613402
7202.000000 0.618557
7402.000000 0.626289
7602.000000 0.628866
7802.000000 0.636598
8002.000000 0.636598
8202.000000 0.636598
8402.000000 0.641753
8602.000000 0.652062
8802.000000 0.654639
9002.000000 0.657216
9202.000000 0.659794
9402.000000 0.672680
9602.000000 0.675258
9802.000000 0.677835
10002.000000 0.677835


==> fig/data/success-cdf/bandits-t-linf.csv <==
0 0
2.000000 0.005155
202.000000 0.193299
402.000000 0.260309
602.000000 0.337629
802.000000 0.417526
1002.000000 0.497423
1202.000000 0.528351
1402.000000 0.585052
1602.000000 0.626289
1802.000000 0.646907
2002.000000 0.670103
2202.000000 0.690722
2402.000000 0.708763
2602.000000 0.726804
2802.000000 0.747423
3002.000000 0.755155
3202.000000 0.783505
3402.000000 0.796392
3602.000000 0.809278
3802.000000 0.824742
4002.000000 0.832474
4202.000000 0.842784
4402.000000 0.847938
4602.000000 0.850515
4802.000000 0.853093
5002.000000 0.860825
5202.000000 0.871134
5402.000000 0.881443
5602.000000 0.889175
5802.000000 0.891753
6002.000000 0.891753
6202.000000 0.891753
6402.000000 0.891753
6602.000000 0.894330
6802.000000 0.899485
7002.000000 0.907216
7202.000000 0.914948
7402.000000 0.920103
7602.000000 0.922680
7802.000000 0.925258
8002.000000 0.927835
8202.000000 0.930412
8402.000000 0.938144
8602.000000 0.938144
8802.000000 0.943299
9002.000000 0.945876
9202.000000 0.948454
9402.000000 0.951031
9602.000000 0.951031
9802.000000 0.953608
10002.000000 0.956186


==> fig/data/success-cdf/bandits-td-l2.csv <==
0 0
2.000000 0.000000
202.000000 0.273196
402.000000 0.371134
602.000000 0.420103
802.000000 0.471649
1002.000000 0.497423
1202.000000 0.533505
1402.000000 0.572165
1602.000000 0.615979
1802.000000 0.644330
2002.000000 0.652062
2202.000000 0.675258
2402.000000 0.682990
2602.000000 0.693299
2802.000000 0.703608
3002.000000 0.719072
3202.000000 0.729381
3402.000000 0.747423
3602.000000 0.760309
3802.000000 0.770619
4002.000000 0.778351
4202.000000 0.786082
4402.000000 0.801546
4602.000000 0.804124
4802.000000 0.811856
5002.000000 0.819588
5202.000000 0.832474
5402.000000 0.840206
5602.000000 0.847938
5802.000000 0.847938
6002.000000 0.847938
6202.000000 0.847938
6402.000000 0.855670
6602.000000 0.855670
6802.000000 0.858247
7002.000000 0.858247
7202.000000 0.860825
7402.000000 0.865979
7602.000000 0.865979
7802.000000 0.865979
8002.000000 0.865979
8202.000000 0.865979
8402.000000 0.871134
8602.000000 0.873711
8802.000000 0.878866
9002.000000 0.881443
9202.000000 0.884021
9402.000000 0.891753
9602.000000 0.891753
9802.000000 0.894330
10002.000000 0.899485


==> fig/data/success-cdf/bandits-td-linf.csv <==
0 0
2.000000 0.007732
202.000000 0.510309
402.000000 0.641753
602.000000 0.695876
802.000000 0.739691
1002.000000 0.786082
1202.000000 0.824742
1402.000000 0.847938
1602.000000 0.868557
1802.000000 0.878866
2002.000000 0.886598
2202.000000 0.904639
2402.000000 0.914948
2602.000000 0.920103
2802.000000 0.925258
3002.000000 0.927835
3202.000000 0.932990
3402.000000 0.938144
3602.000000 0.943299
3802.000000 0.945876
4002.000000 0.948454
4202.000000 0.948454
4402.000000 0.953608
4602.000000 0.953608
4802.000000 0.958763
5002.000000 0.963918
5202.000000 0.969072
5402.000000 0.971649
5602.000000 0.974227
5802.000000 0.974227
6002.000000 0.974227
6202.000000 0.974227
6402.000000 0.974227
6602.000000 0.974227
6802.000000 0.976804
7002.000000 0.976804
7202.000000 0.976804
7402.000000 0.976804
7602.000000 0.976804
7802.000000 0.976804
8002.000000 0.976804
8202.000000 0.981959
8402.000000 0.981959
8602.000000 0.981959
8802.000000 0.981959
9002.000000 0.984536
9202.000000 0.984536
9402.000000 0.984536
9602.000000 0.984536
9802.000000 0.984536
10002.000000 0.984536


==> fig/data/success-cdf/nes-l2.csv <==
0 0
10.000000 0.000000
110.000000 0.015464
210.000000 0.033505
310.000000 0.048969
410.000000 0.069588
510.000000 0.090206
610.000000 0.113402
710.000000 0.128866
810.000000 0.154639
910.000000 0.175258
1010.000000 0.193299
1110.000000 0.208763
1210.000000 0.224227
1310.000000 0.242268
1410.000000 0.255155
1510.000000 0.270619
1610.000000 0.280928
1710.000000 0.304124
1810.000000 0.311856
1910.000000 0.332474
2010.000000 0.342784
2110.000000 0.358247
2210.000000 0.365979
2310.000000 0.365979
2410.000000 0.371134
2510.000000 0.381443
2610.000000 0.389175
2710.000000 0.396907
2810.000000 0.407216
2910.000000 0.414948
3010.000000 0.420103
3110.000000 0.425258
3210.000000 0.432990
3310.000000 0.438144
3410.000000 0.438144
3510.000000 0.443299
3610.000000 0.443299
3710.000000 0.451031
3810.000000 0.463918
3910.000000 0.469072
4010.000000 0.469072
4110.000000 0.469072
4210.000000 0.471649
4310.000000 0.479381
4410.000000 0.487113
4510.000000 0.500000
4610.000000 0.500000
4710.000000 0.500000
4810.000000 0.505155
4910.000000 0.512887
5010.000000 0.515464
5110.000000 0.518041
5210.000000 0.518041
5310.000000 0.520619
5410.000000 0.523196
5510.000000 0.525773
5610.000000 0.525773
5710.000000 0.530928
5810.000000 0.536082
5910.000000 0.536082
6010.000000 0.541237
6110.000000 0.541237
6210.000000 0.548969
6310.000000 0.551546
6410.000000 0.554124
6510.000000 0.554124
6610.000000 0.556701
6710.000000 0.561856
6810.000000 0.572165
6910.000000 0.577320
7010.000000 0.579897
7110.000000 0.579897
7210.000000 0.582474
7310.000000 0.582474
7410.000000 0.585052
7510.000000 0.592784
7610.000000 0.595361
7710.000000 0.595361
7810.000000 0.603093
7910.000000 0.605670
8010.000000 0.605670
8110.000000 0.608247
8210.000000 0.608247
8310.000000 0.610825
8410.000000 0.613402
8510.000000 0.613402
8610.000000 0.615979
8710.000000 0.618557
8810.000000 0.618557
8910.000000 0.618557
9010.000000 0.621134
9110.000000 0.621134
9210.000000 0.621134
9310.000000 0.623711
9410.000000 0.626289
9510.000000 0.626289
9610.000000 0.628866
9710.000000 0.631443
9810.000000 0.636598
9910.000000 0.639175
10010.000000 0.639175


==> fig/data/success-cdf/nes-linf.csv <==
0 0
100.000000 0.064433
200.000000 0.131443
300.000000 0.177835
400.000000 0.244845
500.000000 0.306701
600.000000 0.327320
700.000000 0.365979
800.000000 0.389175
900.000000 0.430412
1000.000000 0.445876
1100.000000 0.466495
1200.000000 0.481959
1300.000000 0.510309
1400.000000 0.515464
1500.000000 0.538660
1600.000000 0.548969
1700.000000 0.561856
1800.000000 0.582474
1900.000000 0.595361
2000.000000 0.600515
2100.000000 0.618557
2200.000000 0.623711
2300.000000 0.634021
2400.000000 0.639175
2500.000000 0.652062
2600.000000 0.654639
2700.000000 0.662371
2800.000000 0.667526
2900.000000 0.670103
3000.000000 0.680412
3100.000000 0.690722
3200.000000 0.703608
3300.000000 0.716495
3400.000000 0.721649
3500.000000 0.724227
3600.000000 0.729381
3700.000000 0.734536
3800.000000 0.737113
3900.000000 0.739691
4000.000000 0.742268
4100.000000 0.744845
4200.000000 0.747423
4300.000000 0.747423
4400.000000 0.750000
4500.000000 0.760309
4600.000000 0.760309
4700.000000 0.760309
4800.000000 0.762887
4900.000000 0.768041
5000.000000 0.770619
5100.000000 0.773196
5200.000000 0.775773
5300.000000 0.780928
5400.000000 0.780928
5500.000000 0.786082
5600.000000 0.786082
5700.000000 0.786082
5800.000000 0.788660
5900.000000 0.788660
6000.000000 0.791237
6100.000000 0.793814
6200.000000 0.793814
6300.000000 0.796392
6400.000000 0.796392
6500.000000 0.796392
6600.000000 0.796392
6700.000000 0.798969
6800.000000 0.798969
6900.000000 0.798969
7000.000000 0.801546
7100.000000 0.806701
7200.000000 0.809278
7300.000000 0.809278
7400.000000 0.809278
7500.000000 0.809278
7600.000000 0.809278
7700.000000 0.811856
7800.000000 0.811856
7900.000000 0.814433
8000.000000 0.817010
8100.000000 0.817010
8200.000000 0.817010
8300.000000 0.819588
8400.000000 0.822165
8500.000000 0.822165
8600.000000 0.822165
8700.000000 0.822165
8800.000000 0.822165
8900.000000 0.822165
9000.000000 0.822165
9100.000000 0.822165
9200.000000 0.822165
9300.000000 0.822165
9400.000000 0.822165
9500.000000 0.822165
9600.000000 0.822165
9700.000000 0.824742
9800.000000 0.824742
9900.000000 0.827320
10000.000000 0.829897
10100.000000 0.829897

